Dumb RIS-Assisted Random Beamforming for Energy Efficiency Enhancement of Wireless Communications

Energy efficiency (EE) is one of the most important metrics for the beyond fifth generation (B5G) and the future sixth generation (6G) wireless networks. Reconfigurable intelligent surface (RIS) has been widely focused on EE enhancement for wireless networks because it is power-saving, programmable, and easy to be deployed. However, RIS is generally passive and thus difficult to obtain corresponding full channel state information (CSI), which severely impacts the EE enhancement of RIS-assisted wireless communications. To solve this problem, in this paper we propose the new single-active-antenna combined RIS transmitter structure, which can replace traditional multiple antennas to reduce hardware cost and power consumption. Based on the single-active-antenna combined RIS structure, we develop the Dumb RIS-Assisted Random Beamforming (Darb)-based Joint RIS-Elements and Transmit-power optimizAtion (Jeta) scheme, where dumb RIS randomly changes its phase shift according to isotropic distribution only depending on the CSI feedback from users to RIS-assisted transmitter. Then, we jointly design the number of RIS elements and optimize the transmit power to maximize the EE of RIS-assisted wireless communications. Simulation results show that compared with the traditional multi-antenna system, our developed Darb-based-Jeta scheme can significantly increase the EE without the full CSI.

==> Dumb_RIS-Assisted_Random_Beamforming_for_Energy_Efficiency_Enhancement_of_Wireless_Communications___IEEE_Conference_Publication___IEEE_Xplore_files/f.txt <==
(function(){/*

 Copyright The Closure Library Authors.
 SPDX-License-Identifier: Apache-2.0
*/
var k=function(a){var b=0;return function(){return b<a.length?{done:!1,value:a[b++]}:{done:!0}}},r=function(){};var t={creators_name:"author",creator:"author",contributor:"author",issued:"publication_year",publication_date:"publication_year",date:"year"},v={"abstract":1,description:1,keyword:1,keywords:1,reference:1},w=/^.*_(url|email|institution)$/,x=/  +/g,y=function(a,b,c){a=t[a]||a;!b||v[a]||w.test(a)||c.push(encodeURIComponent(a)+"="+encodeURIComponent(b))},z="innerText"in document.documentElement?function(a){return a.innerText}:function(a){if(1==a.nodeType){var b=document.defaultView.getComputedStyle(a);
return"none"==b.display||"hidden"==b.visibility||0>=parseFloat(b.fontSize)||0>=parseFloat(b.opacity)?"":Array.prototype.map.call(a.childNodes,z).join(" ").replace(x," ")}return a.textContent};var A=function(){function a(p){return p.match(b)?p.replace(c,""):p}for(var b=/<(p|br)>|<\/.*>|<.*\/>/i,c=/<[^>]+>/g,e=document.getElementsByTagName("meta"),f=[],d=[],g=[],l=[],q=[],m=/[.-]/g,u=0,K=e.length;u<K;++u){var h=(e[u].name||"").toLowerCase().replace(m,"_"),n=a(e[u].content||"");0==h.indexOf("citation_")?y(h.substr(9),n,f):0==h.indexOf("eprints_")?y(h.substr(8),n,d):0==h.indexOf("bepress_citation_")?y(h.substr(17),n,g):0==h.indexOf("wkhealth_")?y(h.substr(9),n,l):0==h.indexOf("dc_")?y(h.substr(3),
n,q):0==h.indexOf("dcterms_")&&y(h.substr(8),n,q)}e=[f,d,g,l,q];f=/^author=/;var L=/^title=/;for(d=0;d<e.length;++d){g=e[d];l=[];for(m=q=0;m<g.length;++m)(!f.test(g[m])||5>=++q)&&l.push(g[m]);if(l.some(function(p){return L.test(p)}))return l}return[]};/[?&]tc=([01])/.exec(location.search||"")||0<=(navigator.userAgent||"").indexOf("Android")||window.matchMedia&&window.matchMedia("(pointer)").matches&&window.matchMedia("(pointer:coarse)");var B=function(a){this.u=a},C=new B("A"),D=new B("DIV");function E(a,b){a.href=b&&b.match(F)?b:"javascript:void(0)"}var F=/^(?:https?:|[^:/?#]*(?:[/?#]|$))/i;function G(a){var b=0;return function(){b||(b=window.requestAnimationFrame(function(){b=0;a()}))}}function H(a,b,c){b=document.createElement(b.u);b.id=c;a.appendChild(b);return b}var I=function(a,b){this.h=a;this.b=b;this.a=this.c=!1;this.g=this.f=0},J=function(a){var b=a.b.getBoundingClientRect(),c=a.h.getBoundingClientRect();a.f+=b.bottom-c.top;a.h.style.top=a.f+"px"},M=function(a,b){if(a.a){var c=a.b.getBoundingClientRect();c=a.g-c.bottom;var e=75*a.g/100;a.o=b-(c-100);a.m=b+(e-c)}};
I.prototype.l=function(){var a=window.pageYOffset,b=void 0==this.j?0:a-this.j;this.j=a;if(this.c){if(0<=b)return;this.c=!1;this.a=!0;J(this);M(this,a)}else if(this.a)a>=this.m?(this.c=!0,this.a=!1):a<=this.o&&(this.a=!1);else{if(0>=b)return;this.a=!0;J(this);M(this,a)}a=this.b.classList;this.c?a.add("gs-casa-top"):a.remove("gs-casa-top");a=this.b.classList;this.a?a.add("gs-casa-mid"):a.remove("gs-casa-mid")};I.prototype.i=function(){this.g=window.innerHeight;M(this,window.pageYOffset);this.l()};
I.prototype.s=function(){window.addEventListener("resize",G(this.i.bind(this)));this.i();window.addEventListener("scroll",G(this.l.bind(this)))};
function N(a){if(200==a.status){a=a.responseText;var b=a.indexOf("\n");if(!(0>b)){try{var c=JSON.parse(a.substr(b))}catch(l){return}if(a=c)a=typeof c,a="object"==a&&null!=c||"function"==a;if(a){if(b=c.html)a="Full Text";else if(b=c.pdf)a="PDF";else return;var e=b,f=c.new_window;if(!document.getElementById("gs-casa-r")){c=H(document.body,D,"gs-casa-r");(window.matchMedia&&window.matchMedia("(pointer)").matches?window.matchMedia("(pointer:coarse)").matches:0<=(navigator.userAgent||"").indexOf("Firefox")&&
!(0<=(navigator.userAgent||"").indexOf("Android"))?0:"ontouchstart"in window)&&c.classList.add("gs-casa-touch");b=H(c,D,"gs-casa-c");var d=H(b,D,"gs-casa-b");d.addEventListener("touchstart",r,{passive:!0});var g=H(d,C,"gs-casa-f");f&&(g.target="_blank");g.textContent=a;E(g,e);a=H(d,C,"gs-casa-h");a.target="_blank";a.textContent="Help";E(a,"https://scholar.google.com/scholar/help.html#access");a=document.createElement("style");a.textContent='#gs-casa-r,#gs-casa-c,#gs-casa-b,#gs-casa-f,#gs-casa-h,#gs-casa-r::before,#gs-casa-c::before,#gs-casa-b::before,#gs-casa-f::before,#gs-casa-h::before,#gs-casa-r::after,#gs-casa-c::after,#gs-casa-b::after,#gs-casa-f::after,#gs-casa-h::after{background:transparent;border:0;box-sizing:content-box;content:normal;font-family:Arial,sans-serif;font-weight:normal;letter-spacing:normal;line-height:normal;margin:0;opacity:1;outline:none;overflow:visible;padding:0;pointer-events:auto;text-decoration:none;text-transform:none;transition:none;vertical-align:baseline;z-index:0}#gs-casa-r{height:0;position:absolute;right:0;top:0;width:0;z-index:2147483647}#gs-casa-c{bottom:100px;height:110px;overflow:hidden;pointer-events:none;position:fixed;right:0;width:116px}#gs-casa-c.gs-casa-top{bottom:75%;position:fixed}#gs-casa-c.gs-casa-mid{position:absolute;bottom:0}#gs-casa-b{animation:gs-casa-a-l-ent .225s cubic-bezier(.0,.0,.2,1) forwards;perspective:1px;position:absolute;right:0;text-align:center;top:20px;width:96px}#gs-casa-b::before,#gs-casa-b::after{border-radius:8px 0 0 8px;content:"";height:100%;left:0;perspective:1px;position:absolute;top:0;transform:translate3d(0,0,0);transition:opacity .2s;width:100%;z-index:-1}#gs-casa-b::before{box-shadow:0 0px 2px 0 rgba(0,0,0,.14),0 2px 2px 0 rgba(0,0,0,.12),0 4px 15px 0 rgba(0,0,0,.2);opacity:1}#gs-casa-b::after{box-shadow:0 8px 10px 1px rgba(0,0,0,.14),0 3px 14px 3px rgba(0,0,0,.12),0 4px 15px 0 rgba(0,0,0,.2);opacity:0}#gs-casa-b:active::before{opacity:0}#gs-casa-b:active::after{opacity:1}#gs-casa-f,#gs-casa-h{display:block;overflow:hidden;padding-left:4px}#gs-casa-f{background-color:#424242;border-radius:8px 0 0 0;color:#fff;font-size:18px;height:54px;line-height:54px;word-spacing:-2px}#gs-casa-h{background-color:#777;border-radius:0 0 0 8px;color:#e0e0e0;font-size:11px;height:16px;line-height:16px}@keyframes gs-casa-a-l-ent{0%{transform:translate3d(96px,0,0)}100%{transform:translate3d(0,0,0)}}.gs-casa-touch #gs-casa-c{bottom:30vh;position:fixed;transform:translate(0,48px)}@media (max-width:599px),(max-height:599px){#gs-casa-c,#gs-casa-c.gs-casa-top,#gs-casa-c.gs-casa-mid{border-radius:6px 0 0 6px;bottom:30vh;height:96px;position:fixed;transform:translate(0,48px);width:92px}#gs-casa-b{width:72px}#gs-casa-f,#gs-casa-h{padding-left:3px}#gs-casa-f{border-radius:6px 0 0 0;font-size:14px;height:44px;line-height:44px}#gs-casa-h{border-radius:0 0 0 6px;font-size:9px;height:12px;line-height:12px}@keyframes gs-casa-a-l-ent{0%{transform:translate3d(72px,0,0)}100%{transform:translate3d(0,0,0)}}}';
document.head.appendChild(a);c=new I(c,b);setTimeout(c.s.bind(c),1500)}}}}}
function O(){var a=A();if(0==a.length){var b=document;a=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=headline]");var c=1==a.length&&z(a[0]);if(c){a=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=author] [itemprop=name]");b=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=datePublished]");var e=[],f=0,d;y("title",c+"",e);c=0;for(var g=a.length;c<g;++c)if(d=z(a[c])){if(5<++f)break;y("author",d,e)}1==b.length&&(d=z(b[0]))&&y("publication_year",
d,e);a=e}else a=[]}a.push("url="+encodeURIComponent(window.location.href));if(window.parent!=window)a.push("nolink");else{if(window.location.search.match(/[?&]casa_token=/i))d=!0;else if(d=document.body,39E5<=Math.min(d.scrollWidth,650)*d.scrollHeight)d=!0;else{b=[];e=window.location.host;e=(f="undefined"!=typeof Symbol&&Symbol.iterator&&e[Symbol.iterator])?f.call(e):{next:k(e)};for(f=e.next();!f.done;f=e.next())f=f.value.charCodeAt(0),b.push(32>f||126<=f?f:String.fromCharCode(32+(f-32+47)%94));d=
"HHH]D4:6?465:C64E]4@>"==b.join("")?0<=d.textContent.indexOf("entitledToken"):!1}d&&a.push("pdfonly")}return"https://scholar.google.com/scholar_casa?"+a.join("&")}function P(){var a=new XMLHttpRequest;a.onload=N.bind(null,a);a.open("GET",O());a.withCredentials=!0;a.send()}"XMLHttpRequest"in window&&"onload"in new XMLHttpRequest&&"requestAnimationFrame"in window&&!(0<=(navigator.userAgent||"").indexOf("Trident/6."))&&("loading"==document.readyState?document.addEventListener("DOMContentLoaded",P):P());}).call(this);

